The Vienna Architecture Description Language

The Vienna Architecture Description Language (VADL) is a powerful processor description language (PDL) that enables the concise specification of processor architectures. From a single VADL processor specification, the VADL compiler can automatically generate a wide range of artifacts required for rapid design space exploration. These include assemblers, compilers, linkers, functional and cycle-accurate instruction set simulators, synthesizable hardware description language (HDL) specifications, as well as test cases and documentation. A distinctive feature of VADL is the separation of the instruction set architecture (ISA) specification from the microarchitecture (MiA) specification. This decoupling gives users the flexibility to combine various ISAs with different MiAs, offering a versatile approach to processor design. In contrast to existing PDLs, VADL's MiA specification operates at a higher level of abstraction, enhancing the clarity and simplicity of the design process. Notably, using a single ISA specification, VADL streamlines compiler generation and maintenance by eliminating the need for intricate compiler-specific knowledge. Because the original VADL implementation is subject to restrictive licensing, the open-source implementation OpenVADL was initiated. This article introduces VADL, compares the original implementation with the ongoing OpenVADL development, describes the generator techniques in detail, and demonstrates both the expressiveness of the language and the performance of the generators in an empirical evaluation. The evaluation highlights the conciseness of VADL and the efficiency of the generated artifacts. Finally, the viability of OpenVADL for design space exploration is demonstrated in a case study on CRC32 checksum computation for the RISC-V ISA.

==> benchmark-data-results-aarch32-iss-aarch32-open-vadl.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,1.1058823529411765,min,423000,10,1000,1,ratio
crc32,0.73224043715847,min,170000,10,1000,1,ratio
cubic,0.9550561797752809,min,10000,10,1000,1,ratio
edn,1.0454545454545454,min,87000,10,1000,1,ratio
huffbench,1.1071428571428572,min,11000,10,1000,1,ratio
matmult-int,1.119047619047619,min,46000,10,1000,1,ratio
md5sum,1.0394088669950738,min,51000,10,1000,1,ratio
minver,0.896,min,555000,10,1000,1,ratio
nbody,1.0598802395209581,min,1000,10,1000,1,ratio
nettle-aes,1.007380073800738,min,78000,10,1000,1,ratio
nettle-sha256,1.022670025188917,min,475000,10,1000,1,ratio
nsichneu,0.9385065885797951,min,1231000,10,1000,1,ratio
picojpeg,1.0,min,6000,10,1000,1,ratio
primecount,1.1768707482993197,min,1000,10,1000,1,ratio
qrduino,1.1166666666666667,min,5000,10,1000,1,ratio
sglib-combined,0.9716312056737588,min,29000,10,1000,1,ratio
slre,0.9966442953020134,min,110000,10,1000,1,ratio
st,1.0,min,13000,10,1000,1,ratio
statemate,1.0153846153846153,min,1964000,10,1000,1,ratio
tarfind,1.0373831775700935,min,47000,10,1000,1,ratio
ud,0.9925925925925926,min,1478000,10,1000,1,ratio
wikisort,0.9459459459459459,min,1000,10,1000,1,ratio
mean,1.012808592410929,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-aarch32-iss-aarch32-qemu.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,1.0,min,423000,10,1000,1,ratio
crc32,1.0,min,170000,10,1000,1,ratio
cubic,1.0,min,10000,10,1000,1,ratio
edn,1.0,min,87000,10,1000,1,ratio
huffbench,1.0,min,11000,10,1000,1,ratio
matmult-int,1.0,min,46000,10,1000,1,ratio
md5sum,1.0,min,51000,10,1000,1,ratio
minver,1.0,min,555000,10,1000,1,ratio
nbody,1.0,min,1000,10,1000,1,ratio
nettle-aes,1.0,min,78000,10,1000,1,ratio
nettle-sha256,1.0,min,475000,10,1000,1,ratio
nsichneu,1.0,min,1231000,10,1000,1,ratio
picojpeg,1.0,min,6000,10,1000,1,ratio
primecount,1.0,min,1000,10,1000,1,ratio
qrduino,1.0,min,5000,10,1000,1,ratio
sglib-combined,1.0,min,29000,10,1000,1,ratio
slre,1.0,min,110000,10,1000,1,ratio
st,1.0,min,13000,10,1000,1,ratio
statemate,1.0,min,1964000,10,1000,1,ratio
tarfind,1.0,min,47000,10,1000,1,ratio
ud,1.0,min,1478000,10,1000,1,ratio
wikisort,1.0,min,1000,10,1000,1,ratio
mean,1.0,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-aarch64-dtc-aarch64-dtc.csv <==
benchmark,time
aha-mont64,16.75
crc32,10.964285714285714
cubic,14.953488372093023
edn,19.4375
huffbench,17.214285714285715
matmult-int,32.5
md5sum,21.125
minver,13.136363636363637
nbody,16.23076923076923
nettle-aes,21.75
nettle-sha256,34.7
nsichneu,9.333333333333334
picojpeg,21.6875
primecount,12.826086956521738
qrduino,18.4375
sglib-combined,16.3
slre,14.884615384615385
st,14.722222222222221
statemate,23.375
tarfind,14.75
ud,23.166666666666668
wikisort,14.571428571428571
mean,17.39240506329114


==> benchmark-data-results-aarch64-dtc-aarch64-qemu-nojit.csv <==
benchmark,time
aha-mont64,18.5
crc32,15.25
cubic,23.0
edn,32.0625
huffbench,29.642857142857142
matmult-int,42.75
md5sum,33.875
minver,23.484848484848484
nbody,29.923076923076923
nettle-aes,35.416666666666664
nettle-sha256,69.1
nsichneu,20.083333333333332
picojpeg,33.6875
primecount,24.934782608695652
qrduino,26.625
sglib-combined,26.55
slre,32.84615384615385
st,27.0
statemate,41.75
tarfind,19.75
ud,39.5
wikisort,27.714285714285715
mean,28.936708860759495


==> benchmark-data-results-aarch64-dtc-aarch64-qemu-singlestep.csv <==
benchmark,time
aha-mont64,19.083333333333332
crc32,11.464285714285714
cubic,18.837209302325583
edn,23.3125
huffbench,19.714285714285715
matmult-int,29.0
md5sum,26.375
minver,16.03030303030303
nbody,20.076923076923077
nettle-aes,27.25
nettle-sha256,57.8
nsichneu,31.61111111111111
picojpeg,26.9375
primecount,15.326086956521738
qrduino,20.6875
sglib-combined,15.3
slre,16.384615384615383
st,16.11111111111111
statemate,35.625
tarfind,14.875
ud,21.833333333333332
wikisort,16.857142857142858
mean,21.20253164556962


==> benchmark-data-results-aarch64-dtc-aarch64-qemu.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
cubic,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nbody,1.0
nettle-aes,1.0
nettle-sha256,1.0
nsichneu,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
wikisort,1.0
mean,1.0


==> benchmark-data-results-aarch64-iss-aarch64-open-vadl.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,1.0,min,423000,10,1000,1,ratio
crc32,0.7857142857142857,min,170000,10,1000,1,ratio
edn,1.0512820512820513,min,87000,10,1000,1,ratio
huffbench,1.1068702290076335,min,11000,10,1000,1,ratio
matmult-int,1.1130952380952381,min,46000,10,1000,1,ratio
md5sum,1.0523809523809524,min,51000,10,1000,1,ratio
nettle-aes,1.0952380952380953,min,78000,10,1000,1,ratio
nettle-sha256,1.0905511811023623,min,475000,10,1000,1,ratio
nsichneu,0.9263157894736842,min,1231000,10,1000,1,ratio
picojpeg,1.0721649484536082,min,6000,10,1000,1,ratio
primecount,1.1910828025477707,min,1000,10,1000,1,ratio
qrduino,1.0535714285714286,min,5000,10,1000,1,ratio
sglib-combined,1.0244755244755244,min,29000,10,1000,1,ratio
slre,1.1359223300970873,min,110000,10,1000,1,ratio
tarfind,1.018348623853211,min,47000,10,1000,1,ratio
mean,1.0478008986861953,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-aarch64-iss-aarch64-qemu.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,1.0,min,423000,10,1000,1,ratio
crc32,1.0,min,170000,10,1000,1,ratio
edn,1.0,min,87000,10,1000,1,ratio
huffbench,1.0,min,11000,10,1000,1,ratio
matmult-int,1.0,min,46000,10,1000,1,ratio
md5sum,1.0,min,51000,10,1000,1,ratio
nettle-aes,1.0,min,78000,10,1000,1,ratio
nettle-sha256,1.0,min,475000,10,1000,1,ratio
nsichneu,1.0,min,1231000,10,1000,1,ratio
picojpeg,1.0,min,6000,10,1000,1,ratio
primecount,1.0,min,1000,10,1000,1,ratio
qrduino,1.0,min,5000,10,1000,1,ratio
sglib-combined,1.0,min,29000,10,1000,1,ratio
slre,1.0,min,110000,10,1000,1,ratio
tarfind,1.0,min,47000,10,1000,1,ratio
mean,1.0,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-rtl-sky130-openvadl.csv <==
config,area,timing_delta,period_ns,mhz
Sodor 5-stage,89526.16,1.99,8.51562,117.431
Sodor 3-stage,80664.69,3.13,9.10157,109.871
Wildcat 5-stage,90693.90,1.99,10.5078,95.1674
Wildcat 3-stage,83613.44,2.22,12.9102,77.4581


==> benchmark-data-results-rtl-sky130-other.csv <==
config,area,timing_delta,period_ns,mhz
Sodor 5-stage,83478.18,2.14,7.16797,139.51
Sodor 3-stage,70811.43,3.52,9.6289,103.854
Wildcat 5-stage,88048.83,2.46,11.2696,88.7343
Wildcat 3-stage,73839.41,2.08,13.4961,74.0955


==> benchmark-data-results-rv32-cas-rv32-gem5-atomic-cycles.csv <==
benchmark,cycles
aha-mont64,4754343
crc32,4241487
cubic,10755128
edn,3754220
huffbench,2888123
matmult-int,3474872
md5sum,2317979
minver,5130584
nbody,14380675
nettle-aes,4680313
nettle-sha256,4229706
nsichneu,2450743
picojpeg,4636698
primecount,4509323
qrduino,3573301
sglib-combined,2856146
slre,2872911
st,4646431
statemate,1399088
tarfind,1208042
ud,3616583
wikisort,3062930


==> benchmark-data-results-rv32-cas-rv32-gem5-atomic.csv <==
benchmark,time
aha-mont64,1.403225806451613
crc32,1.4956521739130435
cubic,1.478405315614618
edn,1.7083333333333333
huffbench,1.644736842105263
matmult-int,1.6956521739130435
md5sum,1.6379310344827587
minver,1.5642857142857143
nbody,1.4577114427860696
nettle-aes,1.476923076923077
nettle-sha256,1.6074766355140186
nsichneu,1.8615384615384616
picojpeg,1.549618320610687
primecount,1.35
qrduino,1.505050505050505
sglib-combined,1.75
slre,1.6296296296296295
st,1.5238095238095237
statemate,1.5416666666666667
tarfind,1.8
ud,1.5454545454545454
wikisort,1.5227272727272727
mean,1.5766208251473477


==> benchmark-data-results-rv32-cas-rv32-p1-cycles.csv <==
benchmark,cycles
aha-mont64,4542084
crc32,4029016
cubic,10535006
edn,3541308
huffbench,2669328
matmult-int,3262544
md5sum,2099759
minver,4919147
nbody,14165625
nettle-aes,4467282
nettle-sha256,4017644
nsichneu,2238693
picojpeg,4475665
primecount,4297051
qrduino,3353855
sglib-combined,2636566
slre,2659986
st,4432390
statemate,1641313
tarfind,1026460
ud,3401998
wikisort,2850993


==> benchmark-data-results-rv32-cas-rv32-p1.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
cubic,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nbody,1.0
nettle-aes,1.0
nettle-sha256,1.0
nsichneu,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
wikisort,1.0
mean,1.0


==> benchmark-data-results-rv32-cas-rv32-p2-cycles.csv <==
benchmark,cycles
aha-mont64,5272293
crc32,5430581
cubic,12809023
edn,5145771
huffbench,3893774
matmult-int,4827006
md5sum,2616384
minver,6416829
nbody,17121562
nettle-aes,5386306
nettle-sha256,4499465
nsichneu,4310986
picojpeg,5916835
primecount,6589084
qrduino,4537294
sglib-combined,4001544
slre,3787690
st,5424476
statemate,2195769
tarfind,1407207
ud,4629763
wikisort,3890491


==> benchmark-data-results-rv32-cas-rv32-p2.csv <==
benchmark,time
aha-mont64,1.717741935483871
crc32,2.034782608695652
cubic,1.8837209302325582
edn,2.34375
huffbench,2.3289473684210527
matmult-int,2.380434782608696
md5sum,1.9655172413793103
minver,2.0785714285714287
nbody,1.8532338308457712
nettle-aes,1.7076923076923076
nettle-sha256,1.588785046728972
nsichneu,2.953846153846154
picojpeg,2.053435114503817
primecount,2.3
qrduino,2.111111111111111
sglib-combined,2.3684210526315788
slre,2.197530864197531
st,1.9047619047619047
statemate,2.1666666666666665
tarfind,2.033333333333333
ud,2.1313131313131315
wikisort,2.0
mean,2.0785854616895874


==> benchmark-data-results-rv32-cas-rv32-p3-cycles.csv <==
benchmark,cycles
aha-mont64,5837946
crc32,7882753
cubic,15623226
edn,5912381
huffbench,4593416
matmult-int,5973605
md5sum,3223990
minver,7758578
nbody,21054690
nettle-aes,5519566
nettle-sha256,4716104
nsichneu,4734829
picojpeg,7349043
primecount,7683670
qrduino,5700132
sglib-combined,4742588
slre,4493345
st,6743778
statemate,2492594
tarfind,1911810
ud,5546812
wikisort,4630042


==> benchmark-data-results-rv32-cas-rv32-p3.csv <==
benchmark,time
aha-mont64,4.25
crc32,6.695652173913044
cubic,5.112956810631229
edn,5.666666666666667
huffbench,6.197368421052632
matmult-int,6.239130434782608
md5sum,5.189655172413793
minver,5.814285714285714
nbody,5.1840796019900495
nettle-aes,3.953846153846154
nettle-sha256,3.542056074766355
nsichneu,7.507692307692308
picojpeg,5.511450381679389
primecount,5.942857142857143
qrduino,5.565656565656566
sglib-combined,6.447368421052632
slre,5.827160493827161
st,5.055555555555555
statemate,5.5625
tarfind,6.3
ud,5.656565656565657
wikisort,5.238636363636363
mean,5.495088408644401


==> benchmark-data-results-rv32-cas-rv32-p5-cycles.csv <==
benchmark,cycles
aha-mont64,6892062
crc32,12261409
cubic,21827703
edn,7529111
huffbench,5805196
matmult-int,7591420
md5sum,4563030
minver,10148031
nbody,29440252
nettle-aes,5889682
nettle-sha256,5453978
nsichneu,5816574
picojpeg,10250461
primecount,10213526
qrduino,8486661
sglib-combined,6220086
slre,5785853
st,9511716
statemate,3162741
tarfind,2777080
ud,7107214
wikisort,6000865


==> benchmark-data-results-rv32-cas-rv32-p5.csv <==
benchmark,time
aha-mont64,5.266129032258065
crc32,10.295652173913043
cubic,7.245847176079734
edn,7.552083333333333
huffbench,8.236842105263158
matmult-int,8.532608695652174
md5sum,7.620689655172414
minver,7.578571428571428
nbody,7.440298507462686
nettle-aes,4.2
nettle-sha256,4.4766355140186915
nsichneu,10.123076923076923
picojpeg,7.786259541984733
primecount,8.228571428571428
qrduino,8.707070707070708
sglib-combined,9.026315789473685
slre,8.037037037037036
st,7.817460317460317
statemate,7.375
tarfind,9.2
ud,7.4646464646464645
wikisort,7.0227272727272725
mean,7.528487229862476


==> benchmark-data-results-rv32-cas-verilator.csv <==
simulator,time
hdl-p3,1712.5
rv32-p3,2797.0
gem5-atomic,802.5
rv32-dtc,19.07


==> benchmark-data-results-rv32-dtc-rv32-dtc.csv <==
benchmark,time
aha-mont64,33.25
crc32,13.066666666666666
cubic,20.044444444444444
edn,26.833333333333332
huffbench,20.083333333333332
matmult-int,33.0
md5sum,30.5
minver,20.157894736842106
nbody,22.381818181818183
nettle-aes,35.0
nettle-sha256,66.71428571428571
nsichneu,3.6233766233766236
picojpeg,27.9375
primecount,15.357142857142858
qrduino,22.5
sglib-combined,16.38888888888889
slre,21.4375
st,20.466666666666665
statemate,34.75
tarfind,13.5
ud,16.708333333333332
wikisort,13.0
mean,20.956043956043956


==> benchmark-data-results-rv32-dtc-rv32-qemu-nojit.csv <==
benchmark,time
aha-mont64,29.666666666666668
crc32,12.533333333333333
cubic,20.666666666666668
edn,29.0
huffbench,27.25
matmult-int,34.4
md5sum,33.666666666666664
minver,23.710526315789473
nbody,23.490909090909092
nettle-aes,34.25
nettle-sha256,64.78571428571429
nsichneu,7.779220779220779
picojpeg,28.625
primecount,26.071428571428573
qrduino,25.25
sglib-combined,22.833333333333332
slre,29.875
st,22.233333333333334
statemate,27.375
tarfind,16.875
ud,23.125
wikisort,15.777777777777779
mean,24.285714285714285


==> benchmark-data-results-rv32-dtc-rv32-qemu-singlestep.csv <==
benchmark,time
aha-mont64,55.0
crc32,18.4
cubic,36.48888888888889
edn,40.833333333333336
huffbench,28.833333333333332
matmult-int,43.7
md5sum,50.833333333333336
minver,29.55263157894737
nbody,35.49090909090909
nettle-aes,55.75
nettle-sha256,109.78571428571429
nsichneu,14.779220779220779
picojpeg,41.375
primecount,21.857142857142858
qrduino,33.916666666666664
sglib-combined,21.11111111111111
slre,27.3125
st,28.3
statemate,26.0
tarfind,17.25
ud,22.166666666666668
wikisort,20.11111111111111
mean,31.37912087912088


==> benchmark-data-results-rv32-dtc-rv32-qemu.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
cubic,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nbody,1.0
nettle-aes,1.0
nettle-sha256,1.0
nsichneu,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
wikisort,1.0
mean,1.0


==> benchmark-data-results-rv32-dtc-rv32-spike.csv <==
benchmark,time
aha-mont64,13.333333333333334
crc32,4.6
cubic,21.511111111111113
edn,11.833333333333334
huffbench,8.5
matmult-int,13.7
md5sum,11.666666666666666
minver,16.63157894736842
nbody,19.327272727272728
nettle-aes,14.083333333333334
nettle-sha256,87.5
nsichneu,5.35064935064935
picojpeg,17.5625
primecount,6.571428571428571
qrduino,9.833333333333334
sglib-combined,7.166666666666667
slre,10.75
st,15.033333333333333
statemate,22.25
tarfind,5.0
ud,9.25
wikisort,11.0
mean,12.054945054945055


==> benchmark-data-results-rv32im-iss-rv32im-open-vadl.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,0.835820895522388,min,423000,10,1000,1,ratio
crc32,0.574468085106383,min,170000,10,1000,1,ratio
cubic,0.7909319899244333,min,10000,10,1000,1,ratio
edn,1.0119047619047619,min,87000,10,1000,1,ratio
huffbench,0.9104477611940298,min,11000,10,1000,1,ratio
matmult-int,0.9901960784313726,min,46000,10,1000,1,ratio
md5sum,0.96875,min,51000,10,1000,1,ratio
minver,0.6932515337423313,min,555000,10,1000,1,ratio
nbody,0.7278481012658228,min,1000,10,1000,1,ratio
nettle-aes,1.0,min,78000,10,1000,1,ratio
nettle-sha256,1.0,min,475000,10,1000,1,ratio
nsichneu,0.7212787212787213,min,1231000,10,1000,1,ratio
picojpeg,0.8620689655172413,min,6000,10,1000,1,ratio
primecount,0.9565217391304348,min,1000,10,1000,1,ratio
qrduino,0.8426966292134831,min,5000,10,1000,1,ratio
sglib-combined,0.8151260504201681,min,29000,10,1000,1,ratio
slre,0.7657657657657657,min,110000,10,1000,1,ratio
st,0.6491228070175439,min,13000,10,1000,1,ratio
statemate,0.7840909090909091,min,1964000,10,1000,1,ratio
tarfind,0.6101694915254238,min,47000,10,1000,1,ratio
ud,0.9743589743589743,min,1478000,10,1000,1,ratio
wikisort,0.7068965517241379,min,1000,10,1000,1,ratio
mean,0.8268961732788331,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-rv32im-iss-rv32im-qemu.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,1.0,min,423000,10,1000,1,ratio
crc32,1.0,min,170000,10,1000,1,ratio
cubic,1.0,min,10000,10,1000,1,ratio
edn,1.0,min,87000,10,1000,1,ratio
huffbench,1.0,min,11000,10,1000,1,ratio
matmult-int,1.0,min,46000,10,1000,1,ratio
md5sum,1.0,min,51000,10,1000,1,ratio
minver,1.0,min,555000,10,1000,1,ratio
nbody,1.0,min,1000,10,1000,1,ratio
nettle-aes,1.0,min,78000,10,1000,1,ratio
nettle-sha256,1.0,min,475000,10,1000,1,ratio
nsichneu,1.0,min,1231000,10,1000,1,ratio
picojpeg,1.0,min,6000,10,1000,1,ratio
primecount,1.0,min,1000,10,1000,1,ratio
qrduino,1.0,min,5000,10,1000,1,ratio
sglib-combined,1.0,min,29000,10,1000,1,ratio
slre,1.0,min,110000,10,1000,1,ratio
st,1.0,min,13000,10,1000,1,ratio
statemate,1.0,min,1964000,10,1000,1,ratio
tarfind,1.0,min,47000,10,1000,1,ratio
ud,1.0,min,1478000,10,1000,1,ratio
wikisort,1.0,min,1000,10,1000,1,ratio
mean,1.0,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-rv32im-openvadl-lcb-exec-rel-openvadl_O3_binary_size_rv32im.csv <==
aha-mont64,4940,5720,0.8636363636363636
crc32,1500,1752,0.8561643835616438
cubic,32580,34088,0.9557615583196433
edn,3612,4000,0.903
huffbench,3476,4100,0.8478048780487805
matmult-int,3288,3732,0.8810289389067524
md5sum,2088,2388,0.8743718592964824
minver,9748,10676,0.9130760584488572
nbody,11120,11508,0.9662843239485576
nettle-aes,5460,5944,0.9185733512786003
nettle-sha256,8900,9812,0.9070525886669385
nsichneu,18224,18436,0.9885007593838143
picojpeg,27576,30376,0.9078219647089808
primecount,1752,2024,0.8656126482213439
qrduino,19396,20832,0.9310675883256528
sglib-combined,12904,14252,0.905416783609318
slre,5892,6996,0.8421955403087479
st,11764,12340,0.953322528363047
statemate,7904,9824,0.8045602605863192
tarfind,2112,2448,0.8627450980392157
ud,2508,2856,0.8781512605042017
wikisort,29992,32652,0.9185348523827024

==> benchmark-data-results-rv32im-openvadl-lcb-exec-rel-openvadl_O3_binary_size_rv64im.csv <==
aha-mont64,2712,3396,0.7985865724381626
crc32,1756,2124,0.8267419962335216
cubic,17364,18248,0.9515563349408155
edn,3872,4392,0.8816029143897997
huffbench,3860,4864,0.7935855263157895
matmult-int,3876,4424,0.8761301989150091
md5sum,2340,2796,0.8369098712446352
minver,8788,10048,0.8746019108280255
nbody,10512,11856,0.8866396761133604
nettle-aes,5844,6768,0.8634751773049646
nettle-sha256,9012,10804,0.8341355053683821
nsichneu,18432,18744,0.9833546734955185
picojpeg,27812,31396,0.885845330615365
primecount,2012,2564,0.7847113884555382
qrduino,18192,20292,0.8965109402720284
sglib-combined,13348,15856,0.8418264379414733
slre,6344,8676,0.731212540341171
st,8236,8936,0.9216651745747538
statemate,10192,10500,0.9706666666666667
tarfind,2356,2776,0.8487031700288185
ud,2768,3272,0.8459657701711492
wikisort,28772,29260,0.983321941216678

==> benchmark-data-results-rv32im-openvadl-lcb-exec-rel-openvadl_O3_exec_rv32im.csv <==
aha-mont64,5633207,6525749,0.8632276540210173
crc32,4005399,4527996,0.8845853662414896
crc32-dse-vadl,1741498,1741510,0.9999931094280251
cubic,7088990,7129743,0.9942840856956555
edn,3678333,3619533,1.0162451896418683
huffbench,2281906,2601665,0.8770944760374606
matmult-int,1997729,2021380,0.9882995775163502
md5sum,2019081,2204224,0.9160053606167068
minver,2821123,2918823,0.9665276037635718
nbody,3539265,3538542,1.0002043214408647
nettle-aes,3573164,3618177,0.9875592045386392
nettle-sha256,3731664,4080791,0.9144462433876177
nsichneu,2001644,2006566,0.9975470530249192
picojpeg,3377486,4266954,0.7915449756430465
primecount,4199313,4389064,0.9567673198659213
qrduino,2823727,3072007,0.9191798716604487
sglib-combined,2415265,2535098,0.9527304269894102
slre,2781598,3134048,0.8875416075312184
st,3942117,3977442,0.9911186637039585
statemate,1571255,2083927,0.7539875437095446
tarfind,1211340,1335348,0.9071343200424159
ud,2038214,2110666,0.9656733940850897
wikisort,1061959,1080991,0.9823939329744651

==> benchmark-data-results-rv32im-openvadl-lcb-exec-rel-openvadl_O3_exec_rv64im.csv <==
aha-mont64,2559202,2779175,0.9208495326850594
crc32,4005743,4703104,0.8517232449037911
crc32-dse-vadl,1741500,1741857,0.9997950463212537
cubic,14531405,14543329,0.9991801051877462
edn,3988578,3940221,1.0122726618633828
huffbench,2321847,2677519,0.8671635943573136
matmult-int,1997733,2021482,0.9882516886126119
md5sum,1996998,2443981,0.8171086436433016
minver,8219054,8327301,0.9870009502478654
nbody,7833535,7841016,0.9990459144580243
nettle-aes,4134374,4196944,0.985091533268016
nettle-sha256,3715976,4554362,0.8159158187249937
nsichneu,2001637,2012724,0.994491544792033
picojpeg,3625791,4433256,0.8178618604474905
primecount,4232084,5245828,0.8067523372859347
qrduino,2866663,3319661,0.8635408856506733
sglib-combined,2614272,2897820,0.9021512723357559
slre,2764766,4097547,0.67473686085846
st,10527261,10562686,0.9966462129045586
statemate,1966081,2064290,0.9524248046543848
tarfind,1161476,1358146,0.8551922989133716
ud,2002744,2116587,0.94621388112088
wikisort,2605436,2512113,1.0371492046735158

==> benchmark-data-results-rv32im-openvadl-lcb-exec-rel-openvadl_O3_rv32im_rv64im.dat <==
benchmark	rv32im_rel	rv64im_rel	upstream
aha-mont64	1.15844	1.08595	1
crc32	1.13047	1.17409	1
cubic	1.00575	1.00082	1
edn	0.984014	0.987876	1
huffbench	1.14013	1.15318	1
matmult-int	1.01184	1.01189	1
md5sum	1.0917	1.22383	1
minver	1.03463	1.01317	1
nbody	0.999796	1.00095	1
nettle-aes	1.0126	1.01513	1
nettle-sha256	1.09356	1.22562	1
nsichneu	1.00246	1.00554	1
picojpeg	1.26335	1.2227	1
primecount	1.04519	1.23954	1
qrduino	1.08793	1.15802	1
sglib-combined	1.04961	1.10846	1
slre	1.12671	1.48206	1
st	1.00896	1.00337	1
statemate	1.32628	1.04995	1
tarfind	1.10237	1.16933	1
ud	1.03555	1.05684	1
wikisort	1.01792	0.964181	1


==> benchmark-data-results-rv32im-openvadl-lcb-exec-rel-openvadl_O3_rv32im_rv64im_binary_size.dat <==
benchmark	rv32im_rel	rv64im_rel	upstream
aha-mont64	1.15789	1.25221	1
crc32	1.168	1.20957	1
cubic	1.04629	1.05091	1
edn	1.10742	1.1343	1
huffbench	1.17952	1.2601	1
matmult-int	1.13504	1.14138	1
md5sum	1.14368	1.19487	1
minver	1.0952	1.14338	1
nbody	1.03489	1.12785	1
nettle-aes	1.08864	1.15811	1
nettle-sha256	1.10247	1.19885	1
nsichneu	1.01163	1.01693	1
picojpeg	1.10154	1.12887	1
primecount	1.15525	1.27435	1
qrduino	1.07404	1.11544	1
sglib-combined	1.10446	1.18789	1
slre	1.18737	1.36759	1
st	1.04896	1.08499	1
statemate	1.24291	1.03022	1
tarfind	1.15909	1.17827	1
ud	1.13876	1.18208	1
wikisort	1.08869	1.01696	1


==> benchmark-data-results-rv64i-iss-rv64i-open-vadl.csv <==
benchmark,time
aha-mont64,0.7662429378531074
crc32,0.6144756277695717
cubic,0.7843229509739343
edn,0.68812625250501
huffbench,0.9165673420738975
matmult-int,0.6486589745549018
md5sum,1.0387243735763099
minver,0.6884715025906736
nbody,0.6678761490082245
nettle-aes,0.9612903225806452
nettle-sha256,1.172055427251732
nsichneu,0.794392523364486
picojpeg,0.8532731376975169
primecount,0.7832436587240584
qrduino,0.7334240054403264
sglib-combined,0.7112096263457884
slre,0.8191214470284238
st,0.8429777436684575
statemate,0.8865979381443299
tarfind,0.826782145236509
ud,0.6847616423257096
wikisort,0.7468225724453482
mean,0.7917125045837917

==> benchmark-data-results-rv64i-iss-rv64i-qemu.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
cubic,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nbody,1.0
nettle-aes,1.0
nettle-sha256,1.0
nsichneu,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
wikisort,1.0
mean,1.0


==> benchmark-data-results-rv64im-iss-abs-rv64im-open-vadl.csv <==
benchmark,time
aha-mont64,402.5
crc32,1145.5
cubic,2364.5
edn,1032.5
huffbench,793.0
matmult-int,1066.0
md5sum,546.5
minver,1980.0
nbody,1061.5
nettle-aes,1045.5
nettle-sha256,1035.0
nsichneu,5557.0
picojpeg,1380.0
primecount,1091.0
qrduino,1011.5
sglib-combined,1136.0
slre,1078.5
st,896.0
statemate,696.0
tarfind,416.5
ud,1192.0
wikisort,585.5
mean,1036.5

==> benchmark-data-results-rv64im-iss-abs-rv64im-qemu.csv <==
benchmark,time
aha-mont64,516.5
crc32,1905.0
cubic,2918.0
edn,864.5
huffbench,813.0
matmult-int,984.0
md5sum,438.5
minver,2576.5
nbody,1225.0
nettle-aes,943.0
nettle-sha256,864.0
nsichneu,6809.5
picojpeg,1476.0
primecount,953.0
qrduino,967.5
sglib-combined,1327.0
slre,1148.0
st,1182.0
statemate,805.5
tarfind,613.5
ud,1318.0
wikisort,894.0
mean,1150.5

==> benchmark-data-results-rv64im-iss-rv64im-open-vadl.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,0.7254901960784313,min,423000,10,1000,1,ratio
crc32,0.5803108808290155,min,170000,10,1000,1,ratio
cubic,0.7414965986394558,min,10000,10,1000,1,ratio
edn,1.0955421686746987,min,87000,10,1000,1,ratio
huffbench,0.9850746268656716,min,11000,10,1000,1,ratio
matmult-int,1.017142857142857,min,46000,10,1000,1,ratio
md5sum,0.9705882352941176,min,51000,10,1000,1,ratio
minver,0.6948051948051948,min,555000,10,1000,1,ratio
nbody,0.712,min,1000,10,1000,1,ratio
nettle-aes,1.098901098901099,min,78000,10,1000,1,ratio
nettle-sha256,1.0,min,475000,10,1000,1,ratio
nsichneu,0.7714285714285715,min,1231000,10,1000,1,ratio
picojpeg,0.9159663865546218,min,6000,10,1000,1,ratio
primecount,0.9473684210526315,min,1000,10,1000,1,ratio
qrduino,0.8631578947368421,min,5000,10,1000,1,ratio
sglib-combined,0.7851239669421488,min,29000,10,1000,1,ratio
slre,0.7966101694915254,min,110000,10,1000,1,ratio
st,0.6283783783783784,min,13000,10,1000,1,ratio
statemate,0.8295454545454546,min,1964000,10,1000,1,ratio
tarfind,0.6166666666666667,min,47000,10,1000,1,ratio
ud,1.024390243902439,min,1478000,10,1000,1,ratio
wikisort,0.66,min,1000,10,1000,1,ratio
mean,0.8390903641331738,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-rv64im-iss-rv64im-qemu.csv <==
benchmark,time,statistic,iterations,trials,cpu_mhz,warmup_iterations,time_unit
aha-mont64,1.0,min,423000,10,1000,1,ratio
crc32,1.0,min,170000,10,1000,1,ratio
cubic,1.0,min,10000,10,1000,1,ratio
edn,1.0,min,87000,10,1000,1,ratio
huffbench,1.0,min,11000,10,1000,1,ratio
matmult-int,1.0,min,46000,10,1000,1,ratio
md5sum,1.0,min,51000,10,1000,1,ratio
minver,1.0,min,555000,10,1000,1,ratio
nbody,1.0,min,1000,10,1000,1,ratio
nettle-aes,1.0,min,78000,10,1000,1,ratio
nettle-sha256,1.0,min,475000,10,1000,1,ratio
nsichneu,1.0,min,1231000,10,1000,1,ratio
picojpeg,1.0,min,6000,10,1000,1,ratio
primecount,1.0,min,1000,10,1000,1,ratio
qrduino,1.0,min,5000,10,1000,1,ratio
sglib-combined,1.0,min,29000,10,1000,1,ratio
slre,1.0,min,110000,10,1000,1,ratio
st,1.0,min,13000,10,1000,1,ratio
statemate,1.0,min,1964000,10,1000,1,ratio
tarfind,1.0,min,47000,10,1000,1,ratio
ud,1.0,min,1478000,10,1000,1,ratio
wikisort,1.0,min,1000,10,1000,1,ratio
mean,1.0,arithmetic_mean,,10,1000,1,ratio

==> benchmark-data-results-rv64imd-iss-rv64imd-open-vadl-float.csv <==
benchmark,time
minver,1.2
st,0.8


==> benchmark-data-results-rv64imd-iss-rv64imd-open-vadl.csv <==
benchmark,time
aha-mont64,0.9134615384615384
crc32,0.5681818181818182
cubic,0.5685279187817259
edn,1.0909090909090908
huffbench,0.935251798561151
matmult-int,1.0239234449760766
md5sum,0.9558823529411765
minver,1.2
nettle-aes,1.010989010989011
nettle-sha256,0.9759036144578314
nsichneu,0.7952755905511811
picojpeg,0.8583333333333333
primecount,0.9578947368421052
qrduino,0.8541666666666666
sglib-combined,0.7714285714285715
slre,0.810126582278481
st,0.8
statemate,0.861904761904762
tarfind,0.6229508196721312
ud,1.024390243902439
wikisort,0.6956521739130435
mean,0.8711978127977206


==> benchmark-data-results-rv64imd-iss-rv64imd-qemu-float.csv <==
benchmark,time
minver,1.0
st,1.0


==> benchmark-data-results-rv64imd-iss-rv64imd-qemu.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
cubic,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nettle-aes,1.0
nettle-sha256,1.0
nsichneu,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
wikisort,1.0
mean,1.0


==> benchmark-data-rv32-clang-cas-p3-rv32-clang-cas-p3-relative.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nbody,1.0
nettle-aes,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
mean,1.0


==> benchmark-data-rv32-clang-cas-p3-rv32-clang-cas-p3.csv <==
benchmark,time
aha-mont64,23423747000.0
crc32,14372819000.0
edn,22582280000.0
huffbench,16799745000.0
matmult-int,23709426000.0
md5sum,7836230000.0
minver,12603128000.0
nbody,21461239000.0
nettle-aes,11726749000.0
picojpeg,20318672000.0
primecount,32831581000.0
qrduino,15215989000.0
sglib-combined,16591891000.0
slre,14735066000.0
st,7998146000.0
statemate,4263025000.0
tarfind,4344541000.0
ud,17784144000.0
mean,14110976313.0


==> benchmark-data-rv32-lcb-cas-p3-rv32-lcb-cas-p3-relative.csv <==
benchmark,time
aha-mont64,1.162423714702861
crc32,1.0122079043783965
edn,0.9523069858313686
huffbench,1.1556504577896867
matmult-int,0.9491274482984109
md5sum,0.9510513346341289
minver,0.9384628165325306
nbody,1.0036300793258022
nettle-aes,1.0154201305067585
picojpeg,0.9941486825516943
primecount,0.9079924905230728
qrduino,1.0191781158622026
sglib-combined,0.9277516348196839
slre,0.9450398118338934
st,1.0194218760197675
statemate,1.1603467021657157
tarfind,0.9891226714168424
ud,0.9529302619232053
mean,1.0002969713014216


==> benchmark-data-rv32-lcb-cas-p3-rv32-lcb-cas-p3.csv <==
benchmark,time
aha-mont64,27228319000.0
crc32,14548281000.0
edn,21505263000.0
huffbench,19414633000.0
matmult-int,22503267000.0
md5sum,7452657000.0
minver,11827567000.0
nbody,21539145000.0
nettle-aes,11907577000.0
picojpeg,20199781000.0
primecount,29810829000.0
qrduino,15507803000.0
sglib-combined,15393154000.0
slre,13925224000.0
st,8153485000.0
statemate,4946587000.0
tarfind,4297284000.0
ud,16947049000.0
mean,14115166868.0


==> benchmark-data-rv32-spike-clang-rv32-spike-clang-relative.csv <==
benchmark,time
aha-mont64,1.0
crc32,1.0
edn,1.0
huffbench,1.0
matmult-int,1.0
md5sum,1.0
minver,1.0
nbody,1.0
nettle-aes,1.0
picojpeg,1.0
primecount,1.0
qrduino,1.0
sglib-combined,1.0
slre,1.0
st,1.0
statemate,1.0
tarfind,1.0
ud,1.0
mean,1.0


==> benchmark-data-rv32-spike-clang-rv32-spike-clang.csv <==
benchmark,time
aha-mont64,13634783.0
crc32,7887405.0
edn,12159347.0
huffbench,8717145.0
matmult-int,12701143.0
md5sum,4306652.0
minver,7492694.0
nbody,14344473.0
nettle-aes,6391813.0
picojpeg,11139042.0
primecount,16479261.0
qrduino,8025814.0
sglib-combined,8639735.0
slre,7777299.0
st,5144200.0
statemate,2530511.0
tarfind,2363734.0
ud,9849050.0
mean,7851271.0


==> benchmark-data-rv32-spike-lcb-rv32-spike-lcb-relative.csv <==
benchmark,time
aha-mont64,1.1918
crc32,1.0444
edn,1.0006
huffbench,1.2163
matmult-int,0.9986
md5sum,1.0078
minver,0.9646
nbody,1.0038
nettle-aes,1.0341
picojpeg,1.0199
primecount,0.9314
qrduino,1.0754
sglib-combined,0.999
slre,1.0199
st,1.0189
statemate,1.1429
tarfind,1.0403
ud,0.9896
mean,1.0364


==> benchmark-data-rv32-spike-lcb-rv32-spike-lcb.csv <==
benchmark,time
aha-mont64,16250026.0
crc32,8237965.0
edn,12167192.0
huffbench,10602822.0
matmult-int,12683114.0
md5sum,4340260.0
minver,7227547.0
nbody,14398381.0
nettle-aes,6609506.0
picojpeg,11360418.0
primecount,15349041.0
qrduino,8631068.0
sglib-combined,8631526.0
slre,7931819.0
st,5241449.0
statemate,2892033.0
tarfind,2458878.0
ud,9747011.0
mean,8137424.0

